Theoretical study of vesicle shapes driven by coupling curved proteins and active cytoskeletal forces

Eukaryote cells have a flexible shape, which dynamically changes according to the function performed by the cell. One mechanism for deforming the cell membrane into the desired shape is through the expression of curved membrane proteins. Furthermore, these curved membrane proteins are often associated with the recruitment of the cytoskeleton, which then applies active forces that deform the membrane. This coupling between curvature and activity was previously explored theoretically in the linear limit of small deformations, and low dimensionality. Here we explore the unrestricted shapes of vesicles that contain active curved membrane proteins, in three-dimensions, using Monte-Carlo numerical simulations. The activity of the proteins is in the form of protrusive forces that push the membrane outwards, as may arise from the cytoskeleton of the cell due to actin or microtubule polymerization occurring near the membrane. For proteins that have an isotropic convex shape, the additional protrusive force enhances their tendency to aggregate and form membrane protrusions (buds). In addition, we find another transition from deformed spheres with necklace type aggregates, to flat pancake-shaped vesicles, where the curved proteins line the outer rim. This second transition is driven by the active forces, coupled to the spontaneous curvature, and the resulting configurations may shed light on the organization of the lamellipodia of adhered and motile cells.

==> figs/data/buddingtransitionvsn.dat <==
847.0 0.9959734698456045 0.11580590766789922 0.3063136662535123
1127.0 1.091520523657252 0.1223423382839508 0.5701630177890991
1447.0 1.133525581844311 0.10103714560203825 0.6093664675887007
1807.0 1.1850531400491253 0.11212442377870158 0.15270600318626126
2207.0 1.2280804164150938 0.11802100838524865 0.2124991395024911
2647.0 1.2911646878772058 0.19933047863341447 0.212
3127.0 1.2295133170370796 0.07866945218660737 0.10676547837903594


==> figs/data/hydra_demixing_f1.dat <==
0.0449 0.83 0.1 0.1
0.0697 0.95 0.15 0.05
0.0899 1.1 0.08 0.12
0.1097 1.3 0.13 0.07
0.1298 1.48 0.16 0.04


==> figs/data/hydra_phase_transition_f1_error_bars.dat <==
0.0449 0.8 0.1 0.1
0.0697 0.85 0.15 0.05
0.0899 0.98 0.08 0.12
0.1097 1.03 0.13 0.07
0.1298 1.06 0.16 0.04
0.1500 1.07 0.17 0.03
0.1698 1.077 0.177 0.023


==> figs/data/hydra_radius_vs_kapadivf.dat <==
2.5 1.706 0.3 0.3
5 2.059 0.2 0.2
10 2.4 0.3 0.3
20 3.5 0.15 0.15
40 4.9 0.2 0.2
80 6.63 0.2 0.2


==> figs/data/pancake_phase_transition_f1.dat <==
0.0499 0.5
0.0799 0.815
0.0899 0.83
0.0950 0.83
0.0998 0.84
0.1049 0.82
0.1247 0.75
0.1398 0.73
0.1548 0.72
0.1698 0.72


==> figs/data/pancake_phase_transition_f1_error_bars.dat <==
0.0499 0.525 0.025 0.025
0.0547 0.625 0.025 0.025
0.0598 0.70 0.025 0.025
0.0649 0.725 0.025 0.025
0.0697 0.775 0.025 0.025
0.0799 0.815 0.015 0.018
0.0899 0.82 0.02 0.013
0.0950 0.82 0.02 0.013
0.0998 0.80 0.03 0.033
0.1049 0.81 0.01 0.02
0.1247 0.75 0.035 0.05
0.1398 0.74 0.025 0.063
0.1548 0.72 0.1 0.11
0.1698 0.72 0.006 0.11


==> figs/data/pancake_phase_transition_vs_N.dat <==
847 0.69 0.0235 0.0235
1127 0.74 0.0275 0.0275
1447 0.79 0.021 0.043
1807 0.81 0.041 0.023
2207 0.82 0.051 0.013
2647 0.824 0.055 0.009
3127 0.82 0.02 0.013


==> figs/data/testf0latexfig.dat <==
0.0499 0.5419521159246091
0.0847 0.9632101809396343
0.0899 1.0080877870633658
0.095 1.1136725564815908
0.0998 1.173727043219613
0.1049 1.2907639940470674


==> figs/data/testlatexfig.dat <==
0.0499 0.834584515661214
0.0799 1.1697492308207442
0.0899 1.1846489153896171
0.095 1.2395849691594605


==> figs/data/transitionfit.dat <==
0.0499 0.5919567478628474
0.0748 0.8616310736399642
0.0799 0.8902089881652124
0.0847 0.9572758194915956
0.0899 1.0297870534693874
0.095 1.1150479039914214
0.0998 1.2047354285519338
0.1049 1.3029161763001067
0.1097 1.3878026924288316
0.1247 1.5564654842555818
0.1398 1.8259065107025436
%0.15 3.0868514253631476
%0.1548 1.7724484061344443
%0.1698 1.9575214519665942
%0.1999 8.056176897148172
%0.2498 nan


==> figs/data/transitionfit_f1.dat <==
0.0499 0.8013974855643194
0.0799 1.1223193946491847
0.0899 1.1618738685939274
0.095 1.2295133170370796
0.0998 nan
0.1049 1.416177265365904
0.1247 1.7838814405020011
0.1398 nan
0.1548 1.9874913265336391
0.1698 nan


==> figs/data/transitionfit_repaired.dat <==
0.0499 0.5919567478628474
0.0748 0.8616310736399642
0.0799 0.8902089881652124
0.0847 0.9572758194915956
0.0899 1.0297870534693874
0.095 1.1150479039914214
0.0998 1.2047354285519338
0.1049 1.3029161763001067
0.1097 1.3878026924288316
0.1247 1.5564654842555818
0.1398 1.8259065107025436
%0.15 3.0868514253631476
%0.1548 1.7724484061344443
%0.1698 1.9575214519665942
%0.1999 8.056176897148172
%0.2498 nan


==> figs/data/transitionplot_errorbars.dat <==
0.0499 0.5919567362206639 0.04540100466368935 0.046586306932785204
0.0748 0.8616310072028924 0.04279126916968945 0.05237739632413707
0.0799 0.8902091140313922 0.11301754876611714 0.08508082474836653
0.0847 0.9572758197213053 0.0785369952616326 0.07792151945138082
0.0899 1.0297870642492524 0.07998449876472524 0.0848326482080699
0.095 1.115047906273313 0.09372760480630338 0.10646648427109384
0.0998 1.204735362001967 0.09795880624886566 0.093591967960859
0.1049 1.3029162278178152 0.11723758919870653 0.12365348290494893
0.1097 1.387802790514447 0.12388124081910479 0.15337034215799838
%0.1148 1.6142494061673913 0.2088486887148604 0.33131665832052093
%0.1199 1.621007521460919 0.12434381815513085 0.11179170150633122
%0.1247 1.7709169081630871 0.08914921638981199 0.08973595831043646
%0.1398 1.8259062150496217 0.1174103692313111 0.11670354660138238
%0.15 3.0868570396939816 0.2460403012332546 0.2046094608501403
%0.1548 1.7709169081630871 0.08914921638981199 0.08973595831043646
%0.1698 1.9493818869051958 0.1322150081897897 0.1569407897016939
%0.1999 8.05618250158767 -11.113640599335948 -1.716423342986931
%0.2498 nan nan nan


==> figs/data/transitionplot_f1_errorbars.dat <==
0.0297 0.6861259210482195 0.029020465870209455 0.039637890579962476
0.0349 0.7467576547166631 0.0444812504800024 0.03761141553714331
0.04 0.7547761122890059 0.03639806635255194 0.04118011325910098
0.0448 0.7969944572116429 0.05025339970484177 0.07591465764458782
0.0499 0.8125260021532886 0.05000946392085903 0.03995854640319563
0.0547 0.8600488755134529 0.06659526003671712 0.10519206629003008
0.0799 1.1223193946491847 0.07058206115175514 0.07492836844469064
0.0899 1.1618738685939274 0.056776822059561916 0.059776822059561916
0.095 1.2295133170370796 0.07866945218660737 0.10676547837903594
0.1049 1.416177265365904 0.15675884021169084 0.3028748801049874
0.1247 1.7838814405020011 0.19436849193105288 0.2519032242745056
0.1548 1.9874913265336391 0.08254505926480382 0.07045485907024851

